Cross-section measurements of the Higgs boson decaying into a pair of tau-leptons in proton-proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

A measurement of production cross sections of the Higgs boson in proton-proton collisions is presented in the $H\rightarrow\tau\tau$ decay channel. The analysis is performed using $36.1\mathrm{fb}^{-1}$ of data recorded by the ATLAS experiment at the Large Hadron Collider at a center-of-mass energy of $\sqrt{s}=13$ TeV. All combinations of leptonic ($\tau \rightarrow l \nu \bar{\nu}$ with $l = e$, $\mu$) and hadronic ($\tau \to \mathrm{hadrons} \nu$) tau decays are considered. The $H\rightarrow\tau\tau$ signal over the expected background from other Standard Model processes is established with an observed (expected) significance of 4.4 (4.1) standard deviations. Combined with results obtained using data taken at 7 and 8 TeV center-of-mass energies, the observed (expected) significance amounts to 6.4 (5.4) standard deviations and constitutes an observation of $H\rightarrow\tau\tau$ decays. Using the data taken at $\sqrt{s}=13$ TeV, the total cross section in the $H\rightarrow\tau\tau$ decay channel is measured to be $3.77^{+0.60}_{-0.59}\mathrm{(stat.)}^{+0.87}_{-0.74}\mathrm{(syst.)}\mathrm{pb}$, for a Higgs boson of mass 125 GeV assuming the relative contributions of its production modes as predicted by the Standard Model. Total cross sections in the $H\rightarrow\tau\tau$ decay channel are determined separately for vector-boson-fusion production and gluon-gluon-fusion production to be $0.28 \pm 0.09\mathrm{(stat.)}^{+0.11}_{-0.09}\mathrm{(syst.)}\mathrm{pb}$ and $3.1 \pm 1.0\mathrm{(stat.)}^{+1.6}_{-1.3}\mathrm{(syst.)}\mathrm{pb}$, respectively. Similarly, results of a fit are reported in the framework of simplified template cross sections. All measurements are in agreement with Standard Model expectations.

==> changes.txt <==

Page 1: Changed "This paper presents cross-section measurements..." to "This paper presents cross-section times branching-fraction measurements..."

Page 10: Figure 1 was modified and labels were added to indicate the different tau decay modes

Page 18: Changed "Two sources account for yield uncertainties due to factorization and renormalization scale variations and two sources..." to "Two sources account for yield uncertainties and two sources..." as well as "...which encapsulates the uncertainty in the top-quark mass in the loop corrections,..." to "...which encapsulates the treatment of the top-quark mass in the loop corrections,..."

Page 19: Changed "...the PDF parameterization, underlying-event modeling and from parton-shower modeling are also considered for the dominant Z → ττ background." to "...the PDF parameterization and the UEPS modelling are also considered for the dominant Z → ττ background. The UEPS modelling uncertainties are estimated by comparing with an alternative Z → ττ sample as described in Section 3."

Page 19: Changed "...are evaluated depending on the number of true jets..." to "...are evaluated as a function of the true jets..."

Page 19: Changed "They are below 5% depending on the SR." to "They vary between 1% and 5% depending on the SR."

Page 21: Changed "Combined with the results of the search for H → ττ using data at 7 and 8 TeV center-of-mass energies [15], the observed (expected) significance amounts to 6.4 (5.4) standard deviations. In this combination, all nuisance parameters are treated as uncorrelated between the two LHC runs. In particular, the dominant Z → ττ background is estimated differently in Run 1 and Run 2, as mentioned in Section 1." to "This result is combined with the result of the search for H → ττ using data at 7 and 8 TeV center-of-mass energies [15]. The combined observed (expected) significance amounts to 6.4 (5.4) standard deviations. In this combination, all nuisance parameters are treated as uncorrelated between the two analyses. In particular, the dominant Z → ττ background is estimated differently, as mentioned in Section 1."

Page 25: In the caption of Figure 6 we changed "For the Z → ττ and Z → ll normalization factors in the boosted category, the fitted values and the uncertainties resulting from the fit are shown, which excludes uncertainties in..." to "The open circles, also referring to the bottom x-axis, show the values of the fitted Z → ττ and Z → ll normalization factors in the boosted category as listed in Table 6. Their uncertainties do not include uncertainties in..."

Page 27: Changed "While there is only little sensitivity to the cross section in events with low , the high-region and the inclusive region measurements have precision similar to that of the inclusive measurements reported above." to "The measurements in all regions have a precision similar to that of the inclusive ggF and VBF measurements reported above."

- Added title for Appendix: "Distributions of $m^{MMC}_{\tau\tau}$ in signal regions"

- Added introductory text for Appendix: "Figures 12 and 13 show the $m^{MMC}_{\tau\tau}$ distributions in all signal regions with background predictions adjusted by the likelihood fit.





